Let Credit Follow Computation: Architecture-Aware Credit Transport for Large Language Model Reinforcement Learning

Credit assignment in large-language-model reinforcement learning (LLM RL) can be separated into three objects: evidence about success, a transport operator that converts this evidence into token-level advantages, and an update geometry that turns advantages into policy changes. Recent work has greatly improved evidence, sampling, and update geometry, but the transport operator is usually architecture-agnostic. Fixed-discount GAE applies a stationary geometric kernel along token time; group-relative methods broadcast an outcome statistic across an entire response. Neither operator represents the trajectory-specific computation used by the Transformer policy itself. We introduce computation-conditioned credit transport (CCT), a general framework in which a detached statistic of the behavior policy's internal computation parameterizes the causal kernel that transports downstream value through a rollout. Our concrete algorithm, CompPO, maps native attention concentration to a bounded per-token retention gate, uses the gate in both the one-step bootstrap and a path-dependent generalized-advantage trace (Comp-GAE), and co-designs a transport-aligned critic (TAC) that reuses the actor's hidden states and routing information without a second same-scale Transformer. The task reward and clipped PPO policy objective remain unchanged; a constant gate recovers fixed-coefficient GAE. Across five Qwen3-4B seeds, CompPO reaches 61.4% final held-out accuracy (95% CI [60.8,62.0]) versus 53.8% [52.9,54.7] for tuned GRPO. Neither Comp-GAE with a standard critic (55.2%) nor TAC with a fixed gate (56.4%) matches the full model (interaction +2.4 [1.9,2.9]). Shuffle and position controls confirm trajectory-specific alignment; CompPO is stable in 10/12 PPO-grid runs versus 3/12. Frozen evaluation improves over GRPO by 4.3 and 3.9 greedy pass@1 macro points on Qwen3-4B and Llama-3.1-8B-Instruct.

==> data/ablation_2x2.csv <==
variant,best,final,best_lo,best_hi,final_lo,final_hi,last20,aulc,peakdrop,ev,spearman,mae,saturation,time56
Fixed+Std,53.4,52.6,52.9,53.9,52.0,53.2,52.0,47.4,0.8,-0.15,0.11,0.41,0.24,-1
CompGAE+Std,56.0,55.2,55.6,56.5,54.6,55.8,54.7,50.2,0.8,-0.08,0.16,0.37,0.19,-1
Fixed+Aligned,57.2,56.4,56.6,57.8,55.8,57.0,55.9,53.1,0.8,0.45,0.52,0.20,0.05,112
FullCompPO,61.7,61.4,61.3,62.1,60.8,62.0,60.8,58.9,0.3,0.52,0.57,0.18,0.03,33


==> data/ablation_per_seed.csv <==
seed,fixed_std_best,fixed_std_final,compgae_std_best,compgae_std_final,fixed_aligned_best,fixed_aligned_final,full_best,full_final
17,52.8,51.9,55.6,54.6,56.6,55.7,61.2,60.8
42,53.8,53.1,56.6,55.8,57.8,56.9,61.8,61.4
123,53.2,52.4,55.8,54.9,57.0,56.1,61.5,61.2
256,53.6,52.8,56.2,55.4,57.4,56.6,61.9,61.6
2026,53.6,52.8,56.0,55.3,57.2,56.7,62.1,62.0


==> data/alpha_controls.csv <==
variant,best,final,best_lo,best_hi,final_lo,final_hi,last20,aulc
GlobalShuffle,59.4,58.7,58.9,59.9,58.0,59.4,58.1,57.2
PositionOnly,60.2,59.7,59.8,60.6,59.2,60.2,-1,-1
FullCompPO,61.7,61.4,61.3,62.1,60.8,62.0,60.8,58.9


==> data/frozen_llama.csv <==
benchmark,base_greedy,grpo_greedy,comppo_greedy,base_maj8,grpo_maj8,comppo_maj8
AIME25,3.3,13.3,16.7,6.7,23.3,30.0
AIME2024,13.3,20.0,23.3,16.7,33.3,36.7
MATH500,53.4,64.2,69.6,64.4,76.6,80.6
GSM8K,81.3,86.4,87.6,85.6,90.4,91.2
LiveBench,22.5,35.0,39.0,29.0,44.5,49.0
GPQA,26.8,32.8,40.4,32.3,39.4,47.0
Olympiad,17.1,21.1,23.3,21.1,26.7,29.8
Macro,31.1,39.0,42.8,36.5,47.8,52.0


==> data/frozen_qwen.csv <==
benchmark,N,base_greedy,grpo_greedy,comppo_greedy,base_maj8,grpo_maj8,comppo_maj8
AIME25,30,43.3,50.0,43.3,66.7,66.7,66.7
AIME2024,30,63.3,53.3,70.0,76.7,73.3,80.0
MATH500,500,67.2,66.6,69.8,79.8,79.2,81.0
GSM8K,1319,91.7,93.1,94.1,93.5,94.3,94.5
LiveBench,200,46.5,50.5,53.5,61.0,61.5,67.0
GPQA,198,47.0,40.4,52.0,57.6,54.5,55.6
Olympiad,674,48.5,48.2,49.4,53.0,51.6,52.1
Macro,-1,58.2,57.5,61.7,69.7,68.7,71.0


==> data/main_five_seed.csv <==
method,seed,best,final
GRPO,17,55.6,52.9
GRPO,42,56.4,53.8
GRPO,123,55.8,53.4
GRPO,256,56.6,54.2
GRPO,2026,56.8,54.7
CompPO,17,61.2,60.8
CompPO,42,61.8,61.4
CompPO,123,61.5,61.2
CompPO,256,61.9,61.6
CompPO,2026,62.1,62.0


==> data/ppo_grid.csv <==
method,lr,kl,best,final,stable_runs,total_runs
PPO,2e-7,0,48.2,44.8,1,2
PPO,2e-7,1e-3,49.0,46.2,1,2
PPO,5e-7,0,46.8,31.0,0,2
PPO,5e-7,1e-3,48.4,43.6,1,2
PPO,1e-6,0,44.2,18.4,0,2
PPO,1e-6,1e-3,49.8,22.6,0,2
CompPO,2e-7,0,52.4,48.6,2,2
CompPO,2e-7,1e-3,53.0,49.2,2,2
CompPO,5e-7,0,51.6,47.0,2,2
CompPO,5e-7,1e-3,52.2,47.8,2,2
CompPO,1e-6,0,50.8,36.4,0,2
CompPO,1e-6,1e-3,57.2,44.6,2,2


==> data/tuning_grid.csv <==
method,lr,kl,best,final
GRPO,5e-7,0,52.8,51.2
GRPO,5e-7,1e-3,54.0,52.4
GRPO,5e-7,2e-3,53.2,51.8
GRPO,1e-6,0,54.6,52.8
GRPO,1e-6,1e-3,56.4,53.8
GRPO,1e-6,2e-3,55.0,53.2
GRPO,2e-6,0,53.8,51.6
GRPO,2e-6,1e-3,54.2,52.0
GRPO,2e-6,2e-3,53.0,51.4
CompPO,5e-7,0,59.8,58.4
CompPO,5e-7,1e-3,60.4,59.2
CompPO,5e-7,2e-3,60.8,59.6
CompPO,1e-6,0,60.6,59.0
CompPO,1e-6,1e-3,61.2,60.2
CompPO,1e-6,2e-3,61.8,61.4
CompPO,2e-6,0,59.6,58.0
CompPO,2e-6,1e-3,60.8,59.4
CompPO,2e-6,2e-3,61.0,60.0

